Decoding Imagined Handwriting from EEG

Patients with extreme forms of paralysis face challenges in communication, adversely impacting their quality of life. Recent studies have reported higher-than-chance performance in decoding handwritten letters from EEG signals, potentially allowing these subjects to communicate. However, all prior works have attempted to decode handwriting from EEG during actual motion. Furthermore, they assume that precise movement-onset is known. In this work, we focus on settings closer to real-world use where either movement onset is not known or movement does not occur at all, fully utilizing motor imagery. We show that several existing studies are affected by confounds that make them inapplicable to the imagined handwriting setting. We also investigate how sample complexity affects handwriting decoding performance, guiding future data collection efforts. Our work shows that (a) Sample complexity analysis in single-trial EEG reveals a noise ceiling, which can be alleviated by averaging over trials. (b) Knowledge of movement-onset is crucial to reported performance in prior works. (c) Fully imagined handwriting can be decoded from EEG with higher-than-chance performance. Taken together, these results highlight both the unique challenges and avenues to pursue to build a practical EEG-based handwriting BCI.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

